Which Country Is This? Automatic Country Ranking of Street View Photos

In this demonstration, we present Country Guesser, a live system that guesses the country that a photo is taken in. In particular, given a Google Street View image, our federated ranking model uses a combination of computer vision, machine learning and text retrieval methods to compute a ranking of likely countries of the location shown in a given image from Street View. Interestingly, using text-based features to probe large pre-trained language models can assist to provide cross-modal supervision. We are not aware of previous country guessing systems informed by visual and textual features.

==> readme.txt <==
This repository/Overleaf project comprises the demo paper for the
Country Guesser project by Tim Menzner.

